NGTS 15b, 16b, 17b and 18b: four hot Jupiters from the Next Generation Transit Survey

We report the discovery of four new hot Jupiters with the Next Generation Transit Survey (NGTS). NGTS-15b, NGTS-16b, NGTS-17b, and NGTS-18b are short-period ($P<5$d) planets orbiting G-type main sequence stars, with radii and masses between $1.10-1.30$ $R_J$ and $0.41-0.76$ $M_J$. By considering the host star luminosities and the planets' small orbital separations ($0.039-0.052$ AU), we find that all four hot Jupiters are highly irradiated and therefore occupy a region of parameter space in which planetary inflation mechanisms become effective. Comparison with statistical studies and a consideration of the planets' high incident fluxes reveals that NGTS-16b, NGTS-17b, and NGTS-18b are indeed likely inflated, although some disparities arise upon analysis with current Bayesian inflationary models. However, the underlying relationships which govern radius inflation remain poorly understood. We postulate that the inclusion of additional hyperparameters to describe latent factors such as heavy element fraction, as well as the addition of an updated catalogue of hot Jupiters, would refine inflationary models, thus furthering our understanding of the physical processes which give rise to inflated planets.

==> Four new hot Jupiters from NGTS/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
